Influence of Lossy Speech Codecs on Hearing-aid, Binaural Sound Source Localisation using DNNs

Hearing aids are typically equipped with multiple microphones to exploit spatial information for source localisation and speech enhancement. Especially for hearing aids, a good source localisation is important: it not only guides source separation methods but can also be used to enhance spatial cues, increasing user-awareness of important events in their surroundings. We use a state-of-the-art deep neural network (DNN) to perform binaural direction-of-arrival (DoA) estimation, where the DNN uses information from all microphones at both ears. However, hearing aids have limited bandwidth to exchange this data. Bluetooth low-energy (BLE) is emerging as an attractive option to facilitate such data exchange, with the LC3plus codec offering several bitrate and latency trade-off possibilities. In this paper, we investigate the effect of such lossy codecs on localisation accuracy. Specifically, we consider two conditions: processing at one ear vs processing at a central point, which influences the number of channels that need to be encoded. Performance is benchmarked against a baseline that allows full audio-exchange - yielding valuable insights into the usage of DNNs under lossy encoding. We also extend the Pyroomacoustics library to include hearing-device and head-related transfer functions (HD-HRTFs) to suitably train the networks. This can also benefit other researchers in the field.

==> bbtfmask.tikz <==
\tikzset{%
	layer/.style={thick,draw,align=center,inner sep=1pt,%
		minimum height=8.8ex%
	},%
	conv/.style={layer,fill=blue!20},%
	fc/.style={layer,fill=yellow!20},%
	outp/.style={layer,fill=yellow!40},%
	lstm/.style={layer,fill=ForestGreen!20},%
	connect/.style={draw,thick,line cap=round},%
	to/.style={connect,->},%
	from/.style={connect,<-}%
}%
%
\thickmuskip=0mu%
\thinmuskip=0mu%
\medmuskip=0mu%
%
\begin{tikzpicture}[node distance=0.9em]%
\scriptsize%
\renewcommand*{\FFTlengthNyq}{\FFTlength\raisebox{-0.3ex}{${}^\prime$}}

\setlength{\baselineskip}{5pt} % default: 8pt

\node(conv1) [conv,minimum width=0.266666666666667\columnwidth-5/3pt,align=center] {$\micnum-1$ \\ Conv \\ layers};
\node(conv2) [conv,minimum width={0.266666666666667\columnwidth-5/3pt},anchor=west,node distance=3pt,right=of conv1.east,align=center] {$\micnum-1$ \\ Conv \\ layers};
\node(conv3) [minimum width={0.2\columnwidth},anchor=west,node distance=0pt,right=of conv2.east,align=center] {$\dots$};
\node(conv4) [conv,minimum width={0.266666666666667\columnwidth-5/3pt},anchor=west,node distance=0pt,right=of conv3.east,align=center] {$\micnum-1$ \\ Conv \\ layers};

\draw[lockwgts] ([shift={(-2pt,-2pt)}]conv1.north east) to ([shift={(2pt,-2pt)}]conv2.north west);
\draw[lockwgts] ([shift={(-2pt,2pt)}]conv1.south east) to ([shift={(2pt,2pt)}]conv2.south west);

\draw[lockwgts] ([shift={(-2pt,-2pt)}]conv2.north east) to ([shift={(2pt,-2pt)}]conv4.north west);
\draw[lockwgts] ([shift={(-2pt,2pt)}]conv2.south east) to ([shift={(2pt,2pt)}]conv4.south west);

\coordinate[above=of conv1] (input1);
\path[to] (input1) -- (conv1) node[midway,right] {$1\times\micnum$};
\coordinate[above=of conv2] (input2);
\path[to] (input2) -- (conv2) node[midway,right] {};
\coordinate[above=of conv4] (input4);
\path[to] (input4) -- (conv4) node[midway,right] {};

\node[anchor=south,yshift=-1pt,xshift=2pt] (in1) at (input1) {$\angle\vec{\Mic}(0,\fr)$};
\node[anchor=south,yshift=2.5pt] (in2) at (input2) {$\dots$};
\node[anchor=south,yshift=-1pt,xshift=-1.5em] (in4) at (input4) {$\angle\vec{\Mic}(\FFTlengthNyq-1,\fr)$};

\node (flatten) [below=of conv1.south west,anchor=north west,layer,minimum width=\columnwidth] {Stack};

\path[to] (conv1) -- (flatten.north -| conv1) node[midway,right] {$64\times 1$};
\path[to] (conv2) -- (flatten.north -| conv2) node[midway,right] {};
\path[to] (conv4) -- (flatten.north -| conv4) node[midway,right] {};


\node (fc2) [below=of flatten,fc,minimum width=\columnwidth] {FC};
\path[to] (flatten) -- (fc2) node[midway,right,xshift=0.15ex] {$64\cdot\FFTlengthNyq$};

\node (lstm) [below=of fc2,lstm,minimum width=\columnwidth] {LSTM};
\path[to] (fc2) -- (lstm) node[midway,right,xshift=0.15ex] {$512$};

\node (fcout) [below=of lstm,outp,minimum width=\columnwidth] {Output};
\path[to] (lstm) -- (fcout) node[midway,right,xshift=0.15ex] {$512$};

\node (expand) [below=of fcout,layer,minimum width=\columnwidth] {Branch};
\path[to] (fcout) -- (expand) node[midway,right,xshift=0.15ex] {$\angnum\cdot\FFTlengthNyq$};

\coordinate[below=of expand] (below-expand);
\path[to] (expand.south -| conv1) -- (below-expand -| conv1) node[midway,right] {$\angnum$};
\path[to] (expand.south -| conv2) -- (below-expand -| conv2) node[midway,right] {};
\path[] (expand.south -| conv3) -- (below-expand -| conv3) node[midway] {$\dots$};
\path[to] (expand.south -| conv4) -- (below-expand -| conv4) node[midway,right] {};

\end{tikzpicture}%
